Enhancing Business Process Simulation Models with Extraneous Activity Delays

Business Process Simulation (BPS) is a common approach to estimate the impact of changes to a business process on its performance measures. For example, it allows us to estimate what would be the cycle time of a process if we automated one of its activities, or if some resources become unavailable. The starting point of BPS is a business process model annotated with simulation parameters (a BPS model). In traditional approaches, BPS models are manually designed by modeling specialists. This approach is time-consuming and error-prone. To address this shortcoming, several studies have proposed methods to automatically discover BPS models from event logs via process mining techniques. However, current techniques in this space discover BPS models that only capture waiting times caused by resource contention or resource unavailability. Oftentimes, a considerable portion of the waiting time in a business process corresponds to extraneous delays, e.g., a resource waits for the customer to return a phone call. This article proposes a method that discovers extraneous delays from event logs of business process executions. The proposed approach computes, for each pair of causally consecutive activity instances in the event log, the time when the target activity instance should theoretically have started, given the availability of the relevant resource. Based on the difference between the theoretical and the actual start times, the approach estimates the distribution of extraneous delays, and it enhances the BPS model with timer events to capture these delays. An empirical evaluation involving synthetic and real-life logs shows that the approach produces BPS models that better reflect the temporal dynamics of the process, relative to BPS models that do not capture extraneous delays.

==> data/cycle-time-academic.csv <==
technique,min_mean,q1_mean,median_mean,mean_mean,q3_mean,max_mean
Ground Truth,0.01,19473.50,184769.00,661658.47,859518.25,6054936.00
SIMOD,0.01,0.01,92.40,31675.00,16519.63,568091.81
Naive (ex-post),0.01,81.07,722.51,33324.77,22599.18,769215.13
Naive (ex-ante),0.01,7.94,603.29,32765.43,19740.60,752008.15
NaiveTPE (ex-post),0.01,339.22,6086.67,45078.30,72360.69,924044.43
NaiveTPE (ex-ante),0.01,237.80,2914.20,44770.32,69775.88,751474.18
EclAw+ (ex-post),0.01,162083.80,474933.11,757734.84,1076466.50,4731481.22
EclAw+ (ex-ante),0.01,170134.57,458554.23,728867.32,1018998.60,4917171.33
EclAw+TPE (ex-post),0.01,166799.95,462326.90,751023.18,1067615.62,4857686.43
EclAw+TPE (ex-ante),15.67,173070.08,460117.12,727325.03,999791.45,4401183.63


==> data/cycle-time-bpic12.csv <==
technique,min_mean,q1_mean,median_mean,mean_mean,q3_mean,max_mean
Ground Truth,17.639,510.45025,325347.517,638259.1951,1103000.667,4474162.44
SIMOD,0.7464495,239.1651718,579.9758673,5125.758072,1285.497276,244616.9712
Naive (ex-post),0.7859722,360.2809923,2059.266815,56536.55536,48462.78864,1666081.116
Naive (ex-ante),10.0477458,1216.536103,6557.371392,64927.17088,67539.09976,1516674.361
NaiveTPE (ex-post),0.9525475,355.0065661,4905.7473,250079.5139,94073.43724,9708474.726
NaiveTPE (ex-ante),19.1736437,6744.104294,65816.75006,244777.8837,199726.7552,9399602.447
EclAw+ (ex-post),0.7581016,667.5361292,151615.5277,243671.5055,367009.6353,2150480.225
EclAw+ (ex-ante),27.4386952,71261.61634,245395.8912,315879.8783,477146.66,2019002.67
EclAw+TPE (ex-post),0.7158121,670.711614,322950.5778,587882.1872,898703.2243,5324100.807
EclAw+TPE (ex-ante),34.6237912,224087.4234,589140.0163,755076.7948,1098982.796,6878388.673


==> data/cycle-time-bpic17.csv <==
technique,min_mean,q1_mean,median_mean,mean_mean,q3_mean,max_mean
Ground Truth,50,366799.5,738134.5,918463.5769,1224417.75,6683585
SIMOD,1.6886385,403.9046134,776.2168012,5649.287419,1464.219404,397102.2009
Naive (ex-post),3.6111956,881.9871757,2118.72579,9928.306054,5719.817452,338447.8528
Naive (ex-ante),2.648,799.3516639,1854.486827,9446.463056,5079.932285,400857.5785
NaiveTPE (ex-post),2.3912259,1857.095666,9841.712747,34705.44445,59765.11261,612605.7403
NaiveTPE (ex-ante),1.8728866,1400.394372,7293.609191,30447.32673,53045.08956,480469.6047
EclAw+ (ex-post),1.9108501,219120.9344,410702.716,483410.4202,668723.0903,3609154.732
EclAw+ (ex-ante),174.4449004,177125.2319,367773.2174,496652.0682,678818.3577,3885300.278
EclAw+TPE (ex-post),2.778184,417190.7688,760962.9667,982933.8033,1288074.093,9944419.775
EclAw+TPE (ex-ante),219.1875777,355927.0123,764100.8274,1016371.308,1380253.38,10437612.43

